Aggregated 2D Range Queries on Clustered Points

Efficient processing of aggregated range queries on two-dimensional grids is a common requirement in information retrieval and data mining systems, for example in Geographic Information Systems and OLAP cubes. We introduce a technique to represent grids supporting aggregated range queries that requires little space when the data points in the grid are clustered, which is common in practice. We show how this general technique can be used to support two important types of aggregated queries, which are ranked range queries and counting range queries. Our experimental evaluation shows that this technique can speed up aggregated queries up to more than an order of magnitude, with a small space overhead.

==> figures/src/space_gis.txt <==
#Data_structure	K^2-tree	$rck2tree^4$	$rck2tree^8$	$rck2tree^16$
GEO\_dense	13,792	13,792	14,012	17,664
GEO\_med	26,033	26,047	28,617	36,082
GEO\_sparse	41,338	41,649	48,39	56,893


==> figures/src/space_web.txt <==
#Data_structure	K^2-tree	$rck2tree^4$	$rck2tree^8$	$rck2tree^16$
indochina-2004	1,725	1,729	1,77	2,13
uk-2002	2,779	2,797	2,888	3,451
uk-2007	1,483	1,488	1,547	1,919


==> figures/src/time_dblp.txt <==
#DS/Query	K^2-tree	$rck2tree^4$	$rck2tree^8$	$rck2tree^16$	WT
0.001	0.02	0.04	0.01	0.01	0.005
0.01	0.24	0.29	0.04	0.04	0.005
0.1	2.31	2.31	0.15	0.14	0.008	
1	23.60	9.39	0.53	0.44	0.01	

==> figures/src/time_gis_dense.txt <==
#DS/Query	K^2-tree	$rck2tree^4$	$rck2tree^8$	$rck2tree^16$	WT
0.001	0.03	0.042	0.011	0.011	0.003
0.01	0.37	0.415	0.048	0.016	0.003
0.1	3.86	4.36	0.159	0.069	0.003
1	46.51	26.03	0.628	0.240	0.004

==> figures/src/time_gis_sparse.txt <==
#DS/Query	K^2-tree	$rck2tree^4$	$rck2tree^8$	$rck2tree^16$	WT
0.001	0.01	0.006	0.001	0.001	0.002
0.01	0.07	0.016	0.001	0.003	0.002
0.1	11.18	0.313	0.044	0.049	0.004
1	114.07	0.85	0.148	0.142	0.004

==> figures/src/time_indochina.txt <==
#DS/Query	K^2-tree	$rck2tree^4$	$rck2tree^8$	$rck2tree^16$	WT
0.001	0.15	0.16	0.01	0.01	0.005
0.01	1.98	0.64	0.03	0.02	0.006
0.1	11.13	1.38	0.07	0.07	0.008
1	135.31	5.89	0.32	0.26	0.01

==> figures/src/time_ljournal.txt <==
#DS/Query	K^2-tree	$rck2tree^4$	$rck2tree^8$	$rck2tree^16$	WT
0.001	0.32	0.43	0.06	0.04	0.009
0.01	3.15	2.30	0.15	0.12	0.011
0.1	35.66	9.13	0.52	0.45	0.013
1	324.91	26.75	1.76	1.50	0.016

==> figures/src/time_uk2007.txt <==
#DS/Query	K^2-tree	$rck2tree^4$	$rck2tree^8$	$rck2tree^16$	WT
0.001	1.78	0.17	0.02	0.02	0.003
0.01	21.01	0.78	0.06	0.06	0.003
0.1	137.69	1.82	0.22	0.20	0.004
1	1974.45	6.62	0.78	0.65	0.006

==> figures/src/tradeoff_enwiki.txt <==
14.664	0.57	5.01	51.76	524.04	14.673	0.71	3.93	14.99	50.35	19.031	0.008	0.012
14.664	0.57	5.01	51.76	524.04	16.016	0.06	0.21	0.72	2.28	19.031	0.008	0.012
14.664	0.57	5.01	51.76	524.04	19.818	0.04	0.18	0.58	1.84	19.031	0.008	0.012


==> figures/src/tradeoff_uk2002.txt <==
2.779	0.46	2.01	27.80	280.41	2.797	0.25	0.46	1.83	5.43	16.447	0.006	0.011
2.779	0.46	2.01	27.80	280.41	2.888	0.02	0.06	0.17	0.63	16.447	0.006	0.011
2.779	0.46	2.01	27.80	280.41	3.451	0.02	0.04	0.17	0.50	16.447	0.006	0.011

